A Greedy Quantum Route-Generation Algorithm

Routing and scheduling problems with time windows have long been important optimization problems for logistics and planning. Many classical heuristics and exact methods exist for such problems. However, there are no satisfactory methods for generating routes using quantum computing (QC), for mainly two reasons: inequality constraints, and the trade-off of feasibility and solution quality. Inequality constraints are typically handled using slack variables; and feasible solutions are found by filtering samples. These challenges are amplified in the presence of noise inherent in QC. Here, we propose a greedy algorithm that generates routes by using information from all samples obtained from the quantum computer. By noticing the relationship between qubits in our formulation as a directed acyclic graph (DAG), we designed an algorithm that adaptively constructs a feasible solution. We prove its convergence to a feasible solution, and illustrate its efficacy by solving the Fleet Sizing Vehicle Routing Problem with Time Windows (FSVRPTW). Our computational results show that this method obtains a lower objective value than the current state-of-the-art annealing approaches, both classical and hybrid, for the same amount of time using D-Wave Hybrid Solvers. We also show its robustness to noise on D-Wave Advantage2 through computational results as compared to the filtering approach on DWaveSampler, even when the filtering approach is given a longer annealing time, and a larger sample size.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> response.txt <==


----------------------- REVIEW 1 ---------------------
SUBMISSION: 55
TITLE: Accelerating Continuous Variable Coherent Ising Machines via Momentum
AUTHORS: Robin Brown, Davide Venturelli, Marco Pavone and David Bernal Neira

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
In this study, the authors propose integrating more sophisticated optimization techniques into the Coherent Ising Machine (CIM) feedback term.
The authors conducted an extensive experimental analysis to evaluate the speed of convergence, sample diversity, and sensitivity to the feedback strength parameter. They compared the variants they introduced (CIM with Adam and momentum techniques) with the existing CIM based on gradient descent. The results showed that Adam-CIM and momentum-CIM significantly improved convergence speed, while there was no consistent enhancement in the probability of achieving specific optimality. The authors also noted that Adam-CIM and momentum-CIM exhibit higher sample diversity, and Adam-CIM is significantly less sensitive to the feedback strength parameter.

Strengths
- The idea is interesting and promising for the community.
- The motivation behind the work is well presented and supported by an exhaustive experimental section.
- The paper is well-written and well-organized.

Weaknesses
- I see no major weaknesses.
----------- Rebuttal -----------
I do not have any specific questions for the authors.
However, I suggest to improve the resolution of the figures, especially Figure 6.

We appreciate the reviewer's positive impression of our paper!
- We have regenerated Figure 6 with higher resolution.


----------------------- REVIEW 2 ---------------------
SUBMISSION: 55
TITLE: Accelerating Continuous Variable Coherent Ising Machines via Momentum
AUTHORS: Robin Brown, Davide Venturelli, Marco Pavone and David Bernal Neira

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper focuses on enhancing the Coherent Ising Machine (CIM), a non-conventional computing architecture for solving continuous variable non-convex quadratic optimization problems. It proposes modifying the CIM dynamics using gradient-based optimization techniques like momentum and Adam. Numerical experiments show that these modifications significantly speed up convergence, improve sample diversity, and enhance stability, making the algorithm more robust and reliable. The work highlights the potential of the CIM framework for combining classical optimization and modern analog computing.
   
The paper is generally written well; however, a revision is needed.
The manuscript spends almost all the time writing literature research and methodology, while the results and explanations are too limited and need to be more detailed.
      
At the end of page 9, the natural value should be $[-\sqrt{a}, \sqrt{a}]$.

The caption of the figures, especially Fig. 1, should be shorter, which makes it easier to follow. I suggest removing the part "We first compute the best relative ... the target gap the fastest" and moving it (with a more detailed explanation) to the paragraph before the last one of subsection 4.1.

In Fig. 5, the vertical coordinate (P) font is too hard to see clearly. Please shorten the caption, which is mostly repeated in the first paragraph of page 13.

In Fig. 6, the explanation should be connected to the results shown in the picture accordingly, i.e., which parts/points showed their conclusions. Please also explain the parts out of the frame on the right-hand side. Also, the quality of the picture could be better.

The last equation in a system of equations should conclude with a dot.
----------- Rebuttal -----------
We thank the reviewer for the careful reading of our manuscript.
We have:
- Changed the natural value on page 9 to $[-\sqrt{a}, \sqrt{a}]$.

The caption of the figures, especially Fig. 1, should be shorter, which makes it easier to follow. I suggest removing the part "We first compute the best relative ... the target gap the fastest" and moving it (with a more detailed explanation) to the paragraph before the last one of subsection 4.1.
- We have revised the caption of Fig 1 as follows:
"This figure shows how the roundtrip ratio is computed for a single problem instance. We determine the best relative optimality gap achieved by the 5th percentile of both CIM variants (8e-3 at the end of GD-CIM's evolution) and compare the roundtrip numbers where the 5th percentile first reaches this gap ($\sim$ 9500 for momentum, 30000 for gradient descent).The roundtrip ratio is approximately 0.32, and we indicate which variant achieves the target gap faster."

In Fig. 5, the vertical coordinate (P) font is too hard to see clearly. Please shorten the caption, which is mostly repeated in the first paragraph of page 13.
- We have increased the font on Fig 5 [], and shortened the caption as follows:
"This plot shows the likelihood of samples having a relative optimality gap $\leq 0.1 \%$. Adam-CV-CIM and momentum-CV-CIM consistently achieved this, while GD-CIM often met the target, except in 17 instances out of 99"

In Fig. 6, the explanation should be connected to the results shown in the picture accordingly, i.e., which parts/points showed their conclusions. Please also explain the parts out of the frame on the right-hand side. Also, the quality of the picture could be better.

- We have revised the caption of Fig 6 as follows:
"In this grid of figures, each plot illustrates the convergence in relative optimality gaps over roundtrips, for varying combinations of $\kappa$ and feedback strengths, $\lambda$. We evaluate the best optimality gap for each sample and plot the kernel-density estimate over all samples on the right axis of each subplot. Notably, the GD and momentum CV-CIMs show limited consistency in successful feedback strengths with respect to problem size, while the Adam-CV-CIM exhibits more consistent dynamics across instances of varying $\kappa$."

-
The last equation in a system of equations should conclude with a dot.
- We have corrected the punctuation in Equation 3.
----------------------- REVIEW 3 ---------------------
SUBMISSION: 55
TITLE: Accelerating Continuous Variable Coherent Ising Machines via Momentum
AUTHORS: Robin Brown, Davide Venturelli, Marco Pavone and David Bernal Neira

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper considers Continuous Variable Coherent Ising Machines (CV-CIMs). Such machines are inspired by certain physical annealing processes and can be used to heuristically solve Ising problems or non-convex quadratic optimization problems with continuous variables. The paper proposes to modify the dynamics of CV-CIMs using the momentum and Adam techniques well known in classical optimization. The proposed modifications are evaluated on box-constrained quadratic programs (BoxQPs). A series of experimental results indicates that the two modifications generally improve the speed of convergence and yield a greater diversity of samples for reaching target optimality gaps. The sensitivity to the feedback strength parameter is also studied, yielding some interesting observations on the stability of CIM with Adam. Overall, this paper is written extraordinarily well. The background material is explained very well; the contributions seem reasonably important; and the experimentation and analysis are good. The topic is also fairly relevant to CPAIOR. I recommend the paper for acceptance.
----------- Rebuttal -----------
See Above.


Joint Rebuttal:
To address the reviewer's comments, we have implemented the following changes:
- We have regenerated Figure 6 with higher resolution.
- Changed the natural value on page 9 to $[-\sqrt{a}, \sqrt{a}]$.
- We have revised the caption of Fig 1 as follows:
"This figure shows how the roundtrip ratio is computed for a single problem instance. We determine the best relative optimality gap achieved by the 5th percentile of both CIM variants (8e-3 at the end of GD-CV-CIM's evolution) and compare the roundtrip numbers where the 5th percentile first reaches this gap ($\sim$ 9500 for momentum, 30000 for gradient descent). The roundtrip ratio is approximately 0.32, and we indicate which variant achieves the target gap faster."
- We have increased the font on Fig 5 and shortened the caption as follows:
"This plot shows the likelihood of samples having a relative optimality gap $\leq 0.1 \%$. Adam-CV-CIM and momentum-CV-CIM consistently achieved this, while GD-CV-CIM often met the target, except in 17 instances out of 99."
- We have revised the caption of Fig 6 as follows:
"Each plot in the grid illustrates the convergence in relative optimality gaps over roundtrips for varying combinations of $\kappa$ and feedback strengths, $\lambda$. We plot the kernel-density estimate of the best optimality gaps on the right axis of each subplot to illustrate their distributions. Notably, the GD and momentum CV-CIMs show limited consistency in successful feedback strengths with respect to problem size, while the Adam-CV-CIM exhibits more consistent dynamics across instances of varying $\kappa$"
- We have corrected the punctuation in Equation 3.
